HyperWorld: Hypergraph-Structured State Serialization Improves Learned Textual World Models

World models enable language-model agents to predict environment dynamics and plan before acting. In text environments, the model must learn symbolic action effects from serialized state descriptions, but the role of serialization structure remains underexplored. We present HyperWorld, a controlled study of state serialization for learned textual world models. We compare raw observations with three symbolic serializations of the same ground-truth state: independent sentences, pairwise triples, and entity-centered hyperedge units that group multiple related facts around entities and relations. All variants use the same training objective: given a state and an action, predict symbolic effects or judge the action infeasible. Across model scales, data budgets, and in-distribution and out-of-distribution test worlds, hyperedge serialization gives the clearest gains for 0.5B--1.5B models and under distribution shift. Larger models reduce the gap, and pairwise triples can match or slightly exceed hyperedges on in-distribution exact match, but hyperedges achieve the strongest out-of-distribution fact F1 and the best small-to-medium scale trade-off between feasibility detection and effect prediction. In downstream greedy planning, the hyperedge world model also attains the highest success rate among the tested representations. These results show that higher-order state organization is a simple but effective inductive bias for learned symbolic world models, especially when model capacity is limited or test environments differ from training.

==> assets/all_runs.csv <==
repr,size,fraction,seed,split,n,feasibility_acc,feasibility_f1,effect_exact_match,fact_precision,fact_recall,fact_f1,rollout_f1_h1,rollout_f1_h2,rollout_f1_h3,rollout_f1_h4,rollout_f1_h5
hyper,0.5b,1.0,0,test_iid,1058,0.9376181474480151,0.9568062827225131,0.9430463576158941,0.9629139072847682,0.9629139072847682,0.9629139072847682,1.0,0.9987129987129986,0.9936769067203851,0.9911504672374238,0.9874593209930861
hyper,0.5b,1.0,0,test_ood,2001,0.9010494752623688,0.9294871794871794,0.9085673146148309,0.9427645788336934,0.9427645788336934,0.9427645788336934,0.9989130434782608,0.9971149659269251,0.9952210810016812,0.9945021570684716,0.9918656557945327
hyper,1.5b,1.0,0,test_iid,1058,0.944234404536862,0.961412688031393,0.9364238410596026,0.9562913907284768,0.9562913907284768,0.9562913907284768,1.0,0.9974259974259975,0.9936769067203851,0.9896872027306809,0.9859960564863431
hyper,1.5b,1.0,0,test_ood,2001,0.912543728135932,0.9377445748843828,0.9136069114470843,0.9388048956083513,0.9388048956083513,0.9388048956083513,0.9981554677206852,0.996963671711816,0.9939095564342686,0.9912639951301707,0.98904218666054
hyper,1.5b,0.1,0,test_iid,1058,0.6975425330812854,0.8108747044917257,0.8079470198675497,0.8344370860927153,0.8344370860927153,0.8344370860927153,,,,,
hyper,1.5b,0.1,0,test_ood,2001,0.7011494252873564,0.7974254742547425,0.6349892008639308,0.7066234701223902,0.7066234701223902,0.7066234701223902,,,,,
hyper,1.5b,0.25,0,test_iid,1058,0.7362948960302458,0.8344213649851632,0.8357615894039735,0.8483443708609272,0.8483443708609272,0.8483443708609272,,,,,
hyper,1.5b,0.25,0,test_ood,2001,0.7401299350324838,0.8302872062663186,0.8236141108711303,0.8376529877609791,0.8376529877609791,0.8376529877609791,,,,,
hyper,1.5b,1.0,1,test_iid,1058,0.9480151228733459,0.9636483807005949,0.9245033112582781,0.9456953642384106,0.9456953642384106,0.9456953642384106,,,,,
hyper,1.5b,1.0,1,test_ood,2001,0.9330334832583708,0.9524485450674237,0.9049676025917927,0.9344852411807055,0.9344852411807055,0.9344852411807055,,,,,
hyper,1.5b,1.0,2,test_iid,1058,0.947069943289225,0.9631578947368421,0.9231788079470199,0.9483443708609272,0.9483443708609272,0.9483443708609272,,,,,
hyper,1.5b,1.0,2,test_ood,2001,0.9245377311344328,0.9468122578372666,0.9085673146148309,0.9352051835853131,0.9352051835853131,0.9352051835853131,,,,,
hyper,3b,1.0,0,test_iid,1058,0.9555765595463138,0.9687707641196013,0.952317880794702,0.9841059602649007,0.9841059602649007,0.9841059602649007,1.0,0.9987129987129986,0.9962509092943876,0.9924374685244249,0.9899219660089226
hyper,3b,1.0,0,test_ood,2001,0.9290354822588706,0.9489942528735632,0.9388048956083513,0.9751619870410367,0.9748020158387329,0.9749220062395008,1.0,0.998446251129178,0.9972628726287263,0.9972628726287263,0.9964859981933152
raw,0.5b,1.0,0,test_iid,1058,0.9584120982986768,0.9709379128137383,0.7099337748344371,0.8529801324503311,0.8529801324503311,0.8529801324503311,,,,,
raw,0.5b,1.0,0,test_ood,2001,0.9365317341329336,0.9541019154318757,0.6169906407487401,0.8138948884089273,0.8138948884089273,0.8138948884089273,,,,,
raw,1.5b,1.0,0,test_iid,1058,0.9650283553875236,0.9754152823920267,0.7152317880794702,0.8609271523178808,0.8609271523178808,0.8609271523178808,,,,,
raw,1.5b,1.0,0,test_ood,2001,0.9440279860069966,0.9596541786743515,0.6033117350611951,0.8045356371490281,0.8045356371490281,0.8045356371490281,,,,,
raw,1.5b,0.1,0,test_iid,1058,0.7844990548204159,0.8560606060606061,0.6026490066225165,0.7450331125827815,0.7450331125827815,0.7450331125827815,,,,,
raw,1.5b,0.1,0,test_ood,2001,0.7681159420289855,0.8378756114605171,0.4636429085673146,0.6641468682505399,0.6641468682505399,0.6641468682505399,,,,,
raw,1.5b,0.25,0,test_iid,1058,0.9102079395085066,0.9392971246006391,0.7165562913907285,0.8562913907284768,0.8562913907284768,0.8562913907284768,,,,,
raw,1.5b,0.25,0,test_ood,2001,0.9015492253873063,0.9313349599163472,0.6097912167026638,0.8110151187904968,0.8110151187904968,0.8110151187904968,,,,,
raw,1.5b,1.0,1,test_iid,1058,0.9669187145557656,0.9765258215962441,0.7192052980132451,0.8649006622516556,0.8649006622516556,0.8649006622516556,,,,,
raw,1.5b,1.0,1,test_ood,2001,0.9380309845077461,0.955072463768116,0.5982721382289417,0.806695464362851,0.806695464362851,0.806695464362851,,,,,
raw,1.5b,1.0,2,test_iid,1058,0.9555765595463138,0.9688535453943009,0.7099337748344371,0.8556291390728477,0.8556291390728477,0.8556291390728477,,,,,
raw,1.5b,1.0,2,test_ood,2001,0.9410294852573713,0.9576757532281206,0.6177105831533477,0.8156947444204463,0.8156947444204463,0.8156947444204463,,,,,
raw,3b,1.0,0,test_iid,1058,0.9697542533081286,0.9786666666666667,0.7258278145695364,0.8708609271523179,0.8708609271523179,0.8708609271523179,,,,,
raw,3b,1.0,0,test_ood,2001,0.9515242378810594,0.964867801521188,0.6213102951763859,0.8228941684665226,0.8228941684665226,0.8228941684665226,,,,,
sentences,0.5b,1.0,0,test_iid,1058,0.720226843100189,0.8342665173572228,0.8649006622516556,0.866225165562914,0.866225165562914,0.866225165562914,0.9987129987129986,0.9961331461331461,0.9907853171011066,0.9794736949199192,0.964248253203072
sentences,0.5b,1.0,0,test_ood,2001,0.7241379310344828,0.8276077451592755,0.7840172786177105,0.8110151187904968,0.8110151187904968,0.8110151187904968,0.9985065394132202,0.9957771765953842,0.9928232900665958,0.9879237197759061,0.9830789919923486
sentences,1.5b,1.0,0,test_iid,1058,0.9234404536862004,0.9468154957321077,0.847682119205298,0.8768211920529801,0.8768211920529801,0.8768211920529801,0.9950758211627776,0.9914971436710568,0.986461051678443,0.9814725227768706,0.9745735440376493
sentences,1.5b,1.0,0,test_ood,2001,0.8740629685157422,0.9113924050632911,0.849532037437005,0.8729301655867531,0.8729301655867531,0.8729301655867531,0.9989130434782608,0.994724673131354,0.9903004822385182,0.9861251264117864,0.9799786966428279
sentences,1.5b,0.1,0,test_iid,1058,0.7098298676748582,0.8258650028360748,0.8317880794701987,0.876158940397351,0.876158940397351,0.876158940397351,,,,,
sentences,1.5b,0.1,0,test_ood,2001,0.7051474262868566,0.8234590065828844,0.6306695464362851,0.7638588912886969,0.7634989200863931,0.7636189104871609,,,,,
sentences,1.5b,0.25,0,test_iid,1058,0.7155009451795841,0.8337934842628383,0.8847682119205298,0.8920529801324504,0.8920529801324504,0.8920529801324504,,,,,
sentences,1.5b,0.25,0,test_ood,2001,0.6936531734132934,0.8191206845677191,0.709143268538517,0.7890568754499641,0.7890568754499641,0.7890568754499641,,,,,
sentences,1.5b,1.0,1,test_iid,1058,0.9376181474480151,0.9567496723460026,0.9125827814569536,0.9337748344370861,0.9337748344370861,0.9337748344370861,,,,,
sentences,1.5b,1.0,1,test_ood,2001,0.9045477261369316,0.9326278659611992,0.884809215262779,0.9146868250539957,0.9146868250539957,0.9146868250539957,,,,,
sentences,1.5b,1.0,2,test_iid,1058,0.889413988657845,0.9246619446233098,0.8052980132450331,0.8271523178807947,0.8271523178807947,0.8271523178807947,,,,,
sentences,1.5b,1.0,2,test_ood,2001,0.8595702148925537,0.9023966655088571,0.7444204463642908,0.7760979121670266,0.7760979121670266,0.7760979121670266,,,,,
sentences,3b,1.0,0,test_iid,1058,0.945179584120983,0.9613333333333333,0.9456953642384106,0.9801324503311258,0.9801324503311258,0.9801324503311258,1.0,0.9987129987129986,0.9949639080073862,0.9912148173017739,0.9874657265961613
sentences,3b,1.0,0,test_ood,2001,0.92103948025987,0.9427536231884058,0.9128869690424766,0.9517638588912887,0.9517638588912887,0.9517638588912887,0.9976309921962095,0.9972036417688591,0.9955567791463868,0.9936948091740531,0.9914452423024944
triples,0.5b,1.0,0,test_iid,1058,0.720226843100189,0.8340807174887893,0.8887417218543047,0.8920529801324504,0.8920529801324504,0.8920529801324504,1.0,0.9949580580015362,0.990961580320848,0.9834633989096231,0.9688914945801731
triples,0.5b,1.0,0,test_ood,2001,0.7221389305347327,0.8274363749224084,0.7897768178545717,0.8178545716342692,0.8178545716342692,0.8178545716342692,0.9976309921962095,0.9941625162277337,0.9915352650154693,0.98719563921799,0.9817089792234902
triples,1.5b,1.0,0,test_iid,1058,0.9215500945179584,0.9455737704918032,0.8556291390728477,0.8781456953642384,0.8781456953642384,0.8781456953642384,0.9976498237367802,0.9951343212212778,0.9913852305156654,0.9825832608441305,0.9724518137561615
triples,1.5b,1.0,0,test_ood,2001,0.887056471764118,0.9199149539333806,0.838012958963283,0.8732901367890569,0.8732901367890569,0.8732901367890569,0.9978019323671498,0.9956712987770753,0.9926829218887563,0.9877484275108416,0.9825700205137816
triples,1.5b,0.1,0,test_iid,1058,0.7079395085066162,0.8263069139966274,0.8423841059602649,0.8821192052980132,0.8821192052980132,0.8821192052980132,,,,,
triples,1.5b,0.1,0,test_ood,2001,0.7056471764117941,0.8234941564279293,0.6349892008639308,0.7674586033117351,0.7674586033117351,0.7674586033117351,,,,,
triples,1.5b,0.25,0,test_iid,1058,0.718336483931947,0.8320180383314543,0.8768211920529801,0.8933774834437086,0.8933774834437086,0.8933774834437086,,,,,
triples,1.5b,0.25,0,test_ood,2001,0.729135432283858,0.8316770186335404,0.7026637868970482,0.7915766738660908,0.7915766738660908,0.7915766738660908,,,,,
triples,1.5b,1.0,1,test_iid,1058,0.9045368620037807,0.9347966429954809,0.8635761589403973,0.8788079470198675,0.8788079470198675,0.8788079470198675,,,,,
triples,1.5b,1.0,1,test_ood,2001,0.855072463768116,0.896797153024911,0.8142548596112311,0.8430525557955364,0.8430525557955364,0.8430525557955364,,,,,
triples,1.5b,1.0,2,test_iid,1058,0.8960302457466919,0.9288486416558861,0.7973509933774835,0.8185430463576159,0.8185430463576159,0.8185430463576159,,,,,
triples,1.5b,1.0,2,test_ood,2001,0.855072463768116,0.8979591836734694,0.7638588912886969,0.7973362131029518,0.7973362131029518,0.7973362131029518,,,,,
triples,3b,1.0,0,test_iid,1058,0.9517958412098299,0.9662921348314607,0.9562913907284768,0.9801324503311258,0.9801324503311258,0.9801324503311258,1.0,0.9987129987129986,0.9974259974259975,0.9935006435006436,0.9896981396981398
triples,3b,1.0,0,test_ood,2001,0.920039980009995,0.9427753934191703,0.9272858171346292,0.9614830813534917,0.9614830813534917,0.9614830813534917,0.9985208866155157,0.9983490653096738,0.9968011978352286,0.9956327406885105,0.9944365673555396


==> assets/table_main.csv <==
,,effect_exact_match,effect_exact_match,fact_f1,fact_f1,feasibility_acc,feasibility_acc
split,,test_iid,test_ood,test_iid,test_ood,test_iid,test_ood
size,repr,,,,,,
0.5b,hyper,0.9430463576158941,0.9085673146148309,0.9629139072847682,0.9427645788336934,0.9376181474480151,0.9010494752623688
0.5b,raw,0.7099337748344371,0.6169906407487401,0.8529801324503311,0.8138948884089273,0.9584120982986768,0.9365317341329336
0.5b,sentences,0.8649006622516556,0.7840172786177105,0.866225165562914,0.8110151187904968,0.720226843100189,0.7241379310344828
0.5b,triples,0.8887417218543047,0.7897768178545717,0.8920529801324504,0.8178545716342692,0.720226843100189,0.7221389305347327
1.5b,hyper,0.9364238410596026,0.9136069114470843,0.9562913907284768,0.9388048956083513,0.944234404536862,0.912543728135932
1.5b,raw,0.7152317880794702,0.6033117350611951,0.8609271523178808,0.8045356371490281,0.9650283553875236,0.9440279860069966
1.5b,sentences,0.847682119205298,0.849532037437005,0.8768211920529801,0.8729301655867531,0.9234404536862004,0.8740629685157422
1.5b,triples,0.8556291390728477,0.838012958963283,0.8781456953642384,0.8732901367890569,0.9215500945179584,0.887056471764118
3b,hyper,0.952317880794702,0.9388048956083513,0.9841059602649007,0.9749220062395008,0.9555765595463138,0.9290354822588706
3b,raw,0.7258278145695364,0.6213102951763859,0.8708609271523179,0.8228941684665226,0.9697542533081286,0.9515242378810594
3b,sentences,0.9456953642384106,0.9128869690424766,0.9801324503311258,0.9517638588912887,0.945179584120983,0.92103948025987
3b,triples,0.9562913907284768,0.9272858171346292,0.9801324503311258,0.9614830813534917,0.9517958412098299,0.920039980009995


==> assets/table_planning.csv <==
policy,repr,confidence,n_games,success_rate,avg_steps
wm,hyper,True,30,0.7666666666666667,14.333333333333334
wm,hyper,False,30,0.9333333333333333,9.866666666666667
random,hyper,True,30,0.23333333333333334,34.333333333333336
wm,sentences,True,30,0.5333333333333333,22.866666666666667
wm,triples,True,30,0.5666666666666667,20.5


==> assets/table_seeds.csv <==
,,feasibility_acc,feasibility_acc,effect_exact_match,effect_exact_match,fact_f1,fact_f1
,,mean,std,mean,std,mean,std
repr,split,,,,,,
hyper,test_iid,0.9464398235664776,0.001967548203654124,0.9280353200883003,0.007294795426869008,0.9501103752759382,0.005514347018453318
hyper,test_ood,0.9233716475095785,0.01029452910576737,0.9090472762179026,0.004339606748266192,0.9361651067914566,0.002314291039355188
raw,test_iid,0.9625078764965344,0.006076654543788876,0.7147902869757173,0.004651502760641394,0.860485651214128,0.0046515027606414
raw,test_ood,0.9410294852573714,0.0029985007496251825,0.6064314854811615,0.010087760766490875,0.8089752819774417,0.0059185804920271435
sentences,test_iid,0.9168241965973536,0.024773804200531484,0.8551876379690949,0.05403475716154052,0.8792494481236203,0.05335271857982129
sentences,test_ood,0.8793936365150757,0.022957703400468297,0.8262538996880249,0.07303187921040812,0.8545716342692584,0.07109499594134283
triples,test_iid,0.9073724007561438,0.012994070968683902,0.8388520971302428,0.03615999157517567,0.8584988962472405,0.034604365326003514
triples,test_ood,0.8657337997667832,0.01846597562625493,0.8053755699544037,0.0378660504512836,0.837892968562515,0.03823892828179208

